Categorical Data Structures for Technical Computing

Many mathematical objects can be represented as functors from finitely-presented categories $\mathsf{C}$ to $\mathsf{Set}$. For instance, graphs are functors to $\mathsf{Set}$ from the category with two parallel arrows. Such functors are known informally as $\mathsf{C}$-sets. In this paper, we describe and implement an extension of $\mathsf{C}$-sets having data attributes with fixed types, such as graphs with labeled vertices or real-valued edge weights. We call such structures "acsets," short for "attributed $\mathsf{C}$-sets." Derived from previous work on algebraic databases, acsets are a joint generalization of graphs and data frames. They also encompass more elaborate graph-like objects such as wiring diagrams and Petri nets with rate constants. We develop the mathematical theory of acsets and then describe a generic implementation in the Julia programming language, which uses advanced language features to achieve performance comparable with specialized data structures.

==> figures/benchmark_raw.csv <==
subcat,bench,platform,mt_normalized,mediantime
Graph,iter-neighbors,LightGraphs,1.0,14512.0
Graph,iter-edges,LightGraphs,1.0,18633.0
Graph,make-path,LightGraphs,1.0,2.5077435e6
Graph,has-edge,LightGraphs,1.0,88949.0
Graph,iter-neighbors,Catlab,1.3579106945975745,19706.0
Graph,iter-edges,Catlab,0.3191649224494177,5947.0
Graph,make-path,Catlab,2.719020107120206,6.818605e6
Graph,has-edge,Catlab,0.5559477903068051,49451.0
SymmetricGraph,iter-neighbors,LightGraphs,1.0,14392.0
SymmetricGraph,iter-edges,LightGraphs,1.0,47934.0
SymmetricGraph,make-path,LightGraphs,1.0,1.853568e6
SymmetricGraph,has-edge,LightGraphs,1.0,71921.5
SymmetricGraph,iter-neighbors,Catlab,5.99402445803224,86266.0
SymmetricGraph,iter-edges,Catlab,0.3700504860850336,17738.0
SymmetricGraph,make-path,Catlab,9.911779335853877,1.8372157e7
SymmetricGraph,has-edge,Catlab,0.7869830301092163,56601.0
LabeledGraph,indexed-lookup,LightGraphs,1.0,5.720023e6
LabeledGraph,make-discrete,LightGraphs,1.0,9.121756e6
LabeledGraph,iter-labels,LightGraphs,1.0,738310.0
LabeledGraph,make-discrete-indexed,LightGraphs,1.0,7.484251e6
LabeledGraph,indexed-lookup,Catlab,0.8627543980155324,4.934975e6
LabeledGraph,make-discrete,Catlab,0.5336049330852525,4.867414e6
LabeledGraph,iter-labels,Catlab,0.010965583562460213,8096.0
LabeledGraph,make-discrete-indexed,Catlab,0.7877704796378422,5.895872e6
GraphConnComponents,path-graph,LightGraphs,1.0,805014.0
GraphConnComponents,complete100,LightGraphs,1.0,2026.0
GraphConnComponents,path500,LightGraphs,1.0,37747.5
GraphConnComponents,star-graph,LightGraphs,1.0,703803.0
GraphConnComponents,path-graph,Catlab,0.45770818892590687,368461.5
GraphConnComponents,complete100,Catlab,11.160414610069102,22611.0
GraphConnComponents,path500,Catlab,0.36802437247499836,13892.0
GraphConnComponents,star-graph,Catlab,0.9111463008824913,641267.5
SymmetricGraphConnComponent,path-graph-components,LightGraphs,1.0,811997.5
SymmetricGraphConnComponent,star-graph-components,LightGraphs,1.0,841866.5
SymmetricGraphConnComponent,complete100,LightGraphs,1.0,18840.0
SymmetricGraphConnComponent,path500,LightGraphs,1.0,37950.5
SymmetricGraphConnComponent,tutte,LightGraphs,1.0,2476.0
SymmetricGraphConnComponent,path-graph-components,Catlab,0.4536855101154868,368391.5
SymmetricGraphConnComponent,star-graph-components,Catlab,0.41301857242211204,347706.5
SymmetricGraphConnComponent,complete100,Catlab,1.625583864118896,30626.0
SymmetricGraphConnComponent,path500,Catlab,0.49509229127415977,18789.0
SymmetricGraphConnComponent,tutte,Catlab,1.0367528271405493,2567.0
RandomGraph,expected_degree_graph-10000-10,LightGraphs,1.0,8.4967715e6
RandomGraph,watts_strogatz-10000-10,LightGraphs,1.0,6.4817585e6
RandomGraph,erdos_renyi-10000-0.001,LightGraphs,1.0,1.3489893e7
RandomGraph,expected_degree_graph-10000-10,Catlab,1.7186307175613702,1.46028125e7
RandomGraph,watts_strogatz-10000-10,Catlab,2.7299673383388163,1.7694989e7
RandomGraph,erdos_renyi-10000-0.001,Catlab,1.0323645636032843,1.39264875e7
WeightedGraph,sum-weights,Catlab,0.009472801486663577,11844.0
WeightedGraph,increment-weights,Catlab,0.0010559764312218665,4527.0
WeightedGraph,sum-weights,MetaGraphs,1.0,1.2503165e6
WeightedGraph,increment-weights,MetaGraphs,1.0,4.2870275e6
Searching,dfs_erdos_renyi-10000-0.001,LightGraphs,1.0,1.233347e6
Searching,bfs_erdos_renyi-10000-0.001,LightGraphs,1.0,1.17271e6
Searching,dfs_erdos_renyi-10000-0.001,Catlab,1.2028869409825458,1.483577e6
Searching,bfs_erdos_renyi-10000-0.001,Catlab,1.1102450733770497,1.3019955e6


==> figures/benchmark_table.csv <==
subcat,bench,mt_normalized
Graph,iter-neighbors,1.376218722301766
Graph,iter-edges,0.31362820648157924
Graph,make-path,2.6535708646264076
Graph,has-edge,0.5484990311852851
SymmetricGraph,iter-neighbors,6.192188065099457
SymmetricGraph,iter-edges,0.4038689391177543
SymmetricGraph,make-path,9.534584039079286
SymmetricGraph,has-edge,0.7869740120543979
LabeledGraph,indexed-lookup,0.6737071100760913
LabeledGraph,make-discrete,0.7232847951161425
LabeledGraph,iter-labels,0.01044401534244269
LabeledGraph,make-discrete-indexed,0.4541786526435375
GraphConnComponents,path-graph,0.4309287133520772
GraphConnComponents,complete100,0.0412153288635668
GraphConnComponents,path500,0.3873612758864077
GraphConnComponents,star-graph,1.0262767147773093
SymmetricGraphConnComponent,path-graph-components,1.1170352969033814
SymmetricGraphConnComponent,star-graph-components,0.452926193586753
SymmetricGraphConnComponent,complete100,1.3819616021034975
SymmetricGraphConnComponent,path500,0.825240116149207
SymmetricGraphConnComponent,tutte,1.2182854311199207
RandomGraph,expected_degree_graph-10000-10,1.5515298822375967
RandomGraph,watts_strogatz-10000-10,1.8734142382682004
RandomGraph,erdos_renyi-10000-0.001,1.1042423061662672
WeightedGraph,sum-weights,0.009979947775243855
WeightedGraph,increment-weights,0.0009847364855061634
Searching,dfs_erdos_renyi-10000-0.001,1.1313112779183212
Searching,bfs_erdos_renyi-10000-0.001,1.256859626586193

